A Schwartz-type Space for the $\left(k,\frac{2}{n}\right)-$Generalized Fourier Transform

The Schwartz space $\mathcal{S}(\mathbb{R}^N)$ is not invariant under the $(k,a)$-generalized Fourier transform $\mathcal{F}_{k,a}$ unless $a=2$, and in general no such adapted space is known. For $N=1$ and $\displaystyle a=\frac{2}{n}$, $n\in\mathbb{N}$, we construct a tailored Schwartz-type space $\mathcal{S}_{k,n}(\mathbb{R})$ defined via seminorms built from natural second-order operators associated with the one-dimensional Dunkl Laplacian $\Delta_k$. We prove that $\mathcal{S}_{k,n}(\mathbb{R})$ recovers the two basic features of the classical Schwartz space: invariance under the corresponding Fourier-type operator and density in the relevant weighted $L^p-$spaces. To establish these results, we introduce the space $\mathcal{D}_{k,n}(\mathbb{R})$ of compactly supported smooth functions, which embeds continuously into $\mathcal{S}_{k,n}(\mathbb{R})$ and is dense in the weighted spaces $L^p(d\mu_{k,n})$, $1\le p<\infty$. These results provide the first Schwartz-type space for $\mathcal{F}_{k,a}$ that simultaneously ensures invariance and $L^p$-density, and admits an $\mathfrak{sl}(2,\mathbb{R})$-based description of the underlying operator structure.

==> F_a_0.400.csv <==
-5,0.010382
-4.9799,0.010803
-4.9598,0.011229
-4.9398,0.011658
-4.9197,0.012092
-4.8996,0.012529
-4.8795,0.012971
-4.8594,0.013418
-4.8394,0.013868
-4.8193,0.014323
-4.7992,0.014782
-4.7791,0.015246
-4.759,0.015714
-4.739,0.016187
-4.7189,0.016665
-4.6988,0.017147
-4.6787,0.017633
-4.6586,0.018125
-4.6386,0.018621
-4.6185,0.019122
-4.5984,0.019629
-4.5783,0.02014
-4.5582,0.020656
-4.5382,0.021177
-4.5181,0.021703
-4.498,0.022235
-4.4779,0.022772
-4.4578,0.023314
-4.4378,0.023861
-4.4177,0.024414
-4.3976,0.024973
-4.3775,0.025537
-4.3574,0.026107
-4.3373,0.026682
-4.3173,0.027263
-4.2972,0.02785
-4.2771,0.028443
-4.257,0.029042
-4.2369,0.029647
-4.2169,0.030258
-4.1968,0.030876
-4.1767,0.031499
-4.1566,0.032129
-4.1365,0.032765
-4.1165,0.033408
-4.0964,0.034058
-4.0763,0.034714
-4.0562,0.035377
-4.0361,0.036046
-4.0161,0.036723
-3.996,0.037406
-3.9759,0.038097
-3.9558,0.038795
-3.9357,0.0395
-3.9157,0.040212
-3.8956,0.040932
-3.8755,0.04166
-3.8554,0.042395
-3.8353,0.043137
-3.8153,0.043888
-3.7952,0.044646
-3.7751,0.045413
-3.755,0.046188
-3.7349,0.046971
-3.7149,0.047762
-3.6948,0.048562
-3.6747,0.04937
-3.6546,0.050187
-3.6345,0.051013
-3.6145,0.051848
-3.5944,0.052692
-3.5743,0.053545
-3.5542,0.054407
-3.5341,0.055279
-3.5141,0.05616
-3.494,0.057051
-3.4739,0.057952
-3.4538,0.058862
-3.4337,0.059783
-3.4137,0.060714
-3.3936,0.061656
-3.3735,0.062607
-3.3534,0.06357
-3.3333,0.064543
-3.3133,0.065528
-3.2932,0.066523
-3.2731,0.06753
-3.253,0.068548
-3.2329,0.069578
-3.2129,0.070619
-3.1928,0.071673
-3.1727,0.072739
-3.1526,0.073817
-3.1325,0.074907
-3.1124,0.07601
-3.0924,0.077126
-3.0723,0.078256
-3.0522,0.079398
-3.0321,0.080554
-3.012,0.081724
-2.992,0.082907
-2.9719,0.084105
-2.9518,0.085317
-2.9317,0.086543
-2.9116,0.087784
-2.8916,0.089041
-2.8715,0.090312
-2.8514,0.091599
-2.8313,0.092902
-2.8112,0.094221
-2.7912,0.095556
-2.7711,0.096908
-2.751,0.098277
-2.7309,0.099662
-2.7108,0.10107
-2.6908,0.10249
-2.6707,0.10392
-2.6506,0.10538
-2.6305,0.10686
-2.6104,0.10835
-2.5904,0.10987
-2.5703,0.1114
-2.5502,0.11295
-2.5301,0.11453
-2.51,0.11612
-2.49,0.11773
-2.4699,0.11937
-2.4498,0.12103
-2.4297,0.12271
-2.4096,0.12441
-2.3896,0.12614
-2.3695,0.12789
-2.3494,0.12966
-2.3293,0.13146
-2.3092,0.13328
-2.2892,0.13513
-2.2691,0.137
-2.249,0.1389
-2.2289,0.14083
-2.2088,0.14278
-2.1888,0.14476
-2.1687,0.14677
-2.1486,0.14881
-2.1285,0.15088
-2.1084,0.15298
-2.0884,0.15511
-2.0683,0.15727
-2.0482,0.15946
-2.0281,0.16169
-2.008,0.16395
-1.988,0.16624
-1.9679,0.16857
-1.9478,0.17093
-1.9277,0.17334
-1.9076,0.17577
-1.8876,0.17825
-1.8675,0.18076
-1.8474,0.18332
-1.8273,0.18591
-1.8072,0.18855
-1.7871,0.19123
-1.7671,0.19396
-1.747,0.19673
-1.7269,0.19954
-1.7068,0.2024
-1.6867,0.20531
-1.6667,0.20827
-1.6466,0.21128
-1.6265,0.21434
-1.6064,0.21746
-1.5863,0.22063
-1.5663,0.22386
-1.5462,0.22714
-1.5261,0.23048
-1.506,0.23389
-1.4859,0.23735
-1.4659,0.24088
-1.4458,0.24448
-1.4257,0.24815
-1.4056,0.25188
-1.3855,0.25569
-1.3655,0.25957
-1.3454,0.26352
-1.3253,0.26756
-1.3052,0.27167
-1.2851,0.27587
-1.2651,0.28016
-1.245,0.28453
-1.2249,0.289
-1.2048,0.29356
-1.1847,0.29822
-1.1647,0.30298
-1.1446,0.30785
-1.1245,0.31282
-1.1044,0.31791
-1.0843,0.32312
-1.0643,0.32844
-1.0442,0.33389
-1.0241,0.33947
-1.004,0.34519
-0.98394,0.35105
-0.96386,0.35705
-0.94378,0.3632
-0.92369,0.36952
-0.90361,0.376
-0.88353,0.38265
-0.86345,0.38948
-0.84337,0.3965
-0.82329,0.40372
-0.80321,0.41114
-0.78313,0.41878
-0.76305,0.42665
-0.74297,0.43475
-0.72289,0.44311
-0.70281,0.45173
-0.68273,0.46063
-0.66265,0.46983
-0.64257,0.47933
-0.62249,0.48917
-0.60241,0.49936
-0.58233,0.50991
-0.56225,0.52087
-0.54217,0.53225
-0.52209,0.54408
-0.50201,0.5564
-0.48193,0.56923
-0.46185,0.58264
-0.44177,0.59664
-0.42169,0.61131
-0.40161,0.6267
-0.38153,0.64287
-0.36145,0.6599
-0.34137,0.67787
-0.32129,0.6969
-0.3012,0.7171
-0.28112,0.73861
-0.26104,0.76161
-0.24096,0.78631
-0.22088,0.81295
-0.2008,0.84187
-0.18072,0.87348
-0.16064,0.90832
-0.14056,0.94712
-0.12048,0.99093
-0.1004,1.0413
-0.080321,1.1006
-0.060241,1.1731
-0.040161,1.2673
-0.02008,1.4071
0,1.9299
0.02008,1.4071
0.040161,1.2673
0.060241,1.1731
0.080321,1.1006
0.1004,1.0413
0.12048,0.99093
0.14056,0.94712
0.16064,0.90832
0.18072,0.87348
0.2008,0.84187
0.22088,0.81295
0.24096,0.78631
0.26104,0.76161
0.28112,0.73861
0.3012,0.7171
0.32129,0.6969
0.34137,0.67787
0.36145,0.6599
0.38153,0.64287
0.40161,0.6267
0.42169,0.61131
0.44177,0.59664
0.46185,0.58264
0.48193,0.56923
0.50201,0.5564
0.52209,0.54408
0.54217,0.53225
0.56225,0.52087
0.58233,0.50991
0.60241,0.49936
0.62249,0.48917
0.64257,0.47933
0.66265,0.46983
0.68273,0.46063
0.70281,0.45173
0.72289,0.44311
0.74297,0.43475
0.76305,0.42665
0.78313,0.41878
0.80321,0.41114
0.82329,0.40372
0.84337,0.3965
0.86345,0.38948
0.88353,0.38265
0.90361,0.376
0.92369,0.36952
0.94378,0.3632
0.96386,0.35705
0.98394,0.35105
1.004,0.34519
1.0241,0.33947
1.0442,0.33389
1.0643,0.32844
1.0843,0.32312
1.1044,0.31791
1.1245,0.31282
1.1446,0.30785
1.1647,0.30298
1.1847,0.29822
1.2048,0.29356
1.2249,0.289
1.245,0.28453
1.2651,0.28016
1.2851,0.27587
1.3052,0.27167
1.3253,0.26756
1.3454,0.26352
1.3655,0.25957
1.3855,0.25569
1.4056,0.25188
1.4257,0.24815
1.4458,0.24448
1.4659,0.24088
1.4859,0.23735
1.506,0.23389
1.5261,0.23048
1.5462,0.22714
1.5663,0.22386
1.5863,0.22063
1.6064,0.21746
1.6265,0.21434
1.6466,0.21128
1.6667,0.20827
1.6867,0.20531
1.7068,0.2024
1.7269,0.19954
1.747,0.19673
1.7671,0.19396
1.7871,0.19123
1.8072,0.18855
1.8273,0.18591
1.8474,0.18332
1.8675,0.18076
1.8876,0.17825
1.9076,0.17577
1.9277,0.17334
1.9478,0.17093
1.9679,0.16857
1.988,0.16624
2.008,0.16395
2.0281,0.16169
2.0482,0.15946
2.0683,0.15727
2.0884,0.15511
2.1084,0.15298
2.1285,0.15088
2.1486,0.14881
2.1687,0.14677
2.1888,0.14476
2.2088,0.14278
2.2289,0.14083
2.249,0.1389
2.2691,0.137
2.2892,0.13513
2.3092,0.13328
2.3293,0.13146
2.3494,0.12966
2.3695,0.12789
2.3896,0.12614
2.4096,0.12441
2.4297,0.12271
2.4498,0.12103
2.4699,0.11937
2.49,0.11773
2.51,0.11612
2.5301,0.11453
2.5502,0.11295
2.5703,0.1114
2.5904,0.10987
2.6104,0.10835
2.6305,0.10686
2.6506,0.10538
2.6707,0.10392
2.6908,0.10249
2.7108,0.10107
2.7309,0.099662
2.751,0.098277
2.7711,0.096908
2.7912,0.095556
2.8112,0.094221
2.8313,0.092902
2.8514,0.091599
2.8715,0.090312
2.8916,0.089041
2.9116,0.087784
2.9317,0.086543
2.9518,0.085317
2.9719,0.084105
2.992,0.082907
3.012,0.081724
3.0321,0.080554
3.0522,0.079398
3.0723,0.078256
3.0924,0.077126
3.1124,0.07601
3.1325,0.074907
3.1526,0.073817
3.1727,0.072739
3.1928,0.071673
3.2129,0.070619
3.2329,0.069578
3.253,0.068548
3.2731,0.06753
3.2932,0.066523
3.3133,0.065528
3.3333,0.064543
3.3534,0.06357
3.3735,0.062607
3.3936,0.061656
3.4137,0.060714
3.4337,0.059783
3.4538,0.058862
3.4739,0.057952
3.494,0.057051
3.5141,0.05616
3.5341,0.055279
3.5542,0.054407
3.5743,0.053545
3.5944,0.052692
3.6145,0.051848
3.6345,0.051013
3.6546,0.050187
3.6747,0.04937
3.6948,0.048562
3.7149,0.047762
3.7349,0.046971
3.755,0.046188
3.7751,0.045413
3.7952,0.044646
3.8153,0.043888
3.8353,0.043137
3.8554,0.042395
3.8755,0.04166
3.8956,0.040932
3.9157,0.040212
3.9357,0.0395
3.9558,0.038795
3.9759,0.038097
3.996,0.037406
4.0161,0.036723
4.0361,0.036046
4.0562,0.035377
4.0763,0.034714
4.0964,0.034058
4.1165,0.033408
4.1365,0.032765
4.1566,0.032129
4.1767,0.031499
4.1968,0.030876
4.2169,0.030258
4.2369,0.029647
4.257,0.029042
4.2771,0.028443
4.2972,0.02785
4.3173,0.027263
4.3373,0.026682
4.3574,0.026107
4.3775,0.025537
4.3976,0.024973
4.4177,0.024414
4.4378,0.023861
4.4578,0.023314
4.4779,0.022772
4.498,0.022235
4.5181,0.021703
4.5382,0.021177
4.5582,0.020656
4.5783,0.02014
4.5984,0.019629
4.6185,0.019122
4.6386,0.018621
4.6586,0.018125
4.6787,0.017633
4.6988,0.017147
4.7189,0.016665
4.739,0.016187
4.759,0.015714
4.7791,0.015246
4.7992,0.014782
4.8193,0.014323
4.8394,0.013868
4.8594,0.013418
4.8795,0.012971
4.8996,0.012529
4.9197,0.012092
4.9398,0.011658
4.9598,0.011229
4.9799,0.010803
5,0.010382


==> F_a_0.500.csv <==
-5,0.029464
-4.9799,0.029962
-4.9598,0.030465
-4.9398,0.030971
-4.9197,0.031483
-4.8996,0.031998
-4.8795,0.032518
-4.8594,0.033043
-4.8394,0.033572
-4.8193,0.034106
-4.7992,0.034645
-4.7791,0.035189
-4.759,0.035737
-4.739,0.03629
-4.7189,0.036848
-4.6988,0.037411
-4.6787,0.037979
-4.6586,0.038552
-4.6386,0.03913
-4.6185,0.039713
-4.5984,0.040301
-4.5783,0.040895
-4.5582,0.041494
-4.5382,0.042098
-4.5181,0.042708
-4.498,0.043323
-4.4779,0.043944
-4.4578,0.04457
-4.4378,0.045202
-4.4177,0.04584
-4.3976,0.046483
-4.3775,0.047132
-4.3574,0.047788
-4.3373,0.048449
-4.3173,0.049116
-4.2972,0.049789
-4.2771,0.050468
-4.257,0.051154
-4.2369,0.051845
-4.2169,0.052543
-4.1968,0.053248
-4.1767,0.053959
-4.1566,0.054676
-4.1365,0.055401
-4.1165,0.056131
-4.0964,0.056869
-4.0763,0.057613
-4.0562,0.058365
-4.0361,0.059123
-4.0161,0.059889
-3.996,0.060661
-3.9759,0.061441
-3.9558,0.062228
-3.9357,0.063023
-3.9157,0.063825
-3.8956,0.064634
-3.8755,0.065452
-3.8554,0.066277
-3.8353,0.067109
-3.8153,0.06795
-3.7952,0.068799
-3.7751,0.069656
-3.755,0.070521
-3.7349,0.071394
-3.7149,0.072276
-3.6948,0.073166
-3.6747,0.074065
-3.6546,0.074973
-3.6345,0.075889
-3.6145,0.076815
-3.5944,0.077749
-3.5743,0.078692
-3.5542,0.079645
-3.5341,0.080607
-3.5141,0.081579
-3.494,0.08256
-3.4739,0.083551
-3.4538,0.084551
-3.4337,0.085562
-3.4137,0.086583
-3.3936,0.087614
-3.3735,0.088655
-3.3534,0.089707
-3.3333,0.090769
-3.3133,0.091842
-3.2932,0.092926
-3.2731,0.094021
-3.253,0.095127
-3.2329,0.096244
-3.2129,0.097373
-3.1928,0.098514
-3.1727,0.099666
-3.1526,0.10083
-3.1325,0.10201
-3.1124,0.10319
-3.0924,0.1044
-3.0723,0.10561
-3.0522,0.10684
-3.0321,0.10807
-3.012,0.10933
-2.992,0.11059
-2.9719,0.11187
-2.9518,0.11316
-2.9317,0.11447
-2.9116,0.11579
-2.8916,0.11713
-2.8715,0.11847
-2.8514,0.11984
-2.8313,0.12122
-2.8112,0.12261
-2.7912,0.12402
-2.7711,0.12544
-2.751,0.12689
-2.7309,0.12834
-2.7108,0.12981
-2.6908,0.1313
-2.6707,0.13281
-2.6506,0.13433
-2.6305,0.13587
-2.6104,0.13743
-2.5904,0.139
-2.5703,0.1406
-2.5502,0.14221
-2.5301,0.14384
-2.51,0.14549
-2.49,0.14716
-2.4699,0.14885
-2.4498,0.15055
-2.4297,0.15228
-2.4096,0.15403
-2.3896,0.1558
-2.3695,0.15759
-2.3494,0.1594
-2.3293,0.16124
-2.3092,0.16309
-2.2892,0.16497
-2.2691,0.16687
-2.249,0.1688
-2.2289,0.17075
-2.2088,0.17272
-2.1888,0.17472
-2.1687,0.17674
-2.1486,0.17879
-2.1285,0.18087
-2.1084,0.18297
-2.0884,0.1851
-2.0683,0.18725
-2.0482,0.18944
-2.0281,0.19165
-2.008,0.19389
-1.988,0.19616
-1.9679,0.19846
-1.9478,0.2008
-1.9277,0.20316
-1.9076,0.20556
-1.8876,0.20798
-1.8675,0.21045
-1.8474,0.21294
-1.8273,0.21547
-1.8072,0.21804
-1.7871,0.22064
-1.7671,0.22328
-1.747,0.22596
-1.7269,0.22867
-1.7068,0.23143
-1.6867,0.23422
-1.6667,0.23706
-1.6466,0.23994
-1.6265,0.24286
-1.6064,0.24582
-1.5863,0.24883
-1.5663,0.25189
-1.5462,0.25499
-1.5261,0.25814
-1.506,0.26134
-1.4859,0.2646
-1.4659,0.2679
-1.4458,0.27126
-1.4257,0.27467
-1.4056,0.27813
-1.3855,0.28166
-1.3655,0.28524
-1.3454,0.28888
-1.3253,0.29259
-1.3052,0.29636
-1.2851,0.30019
-1.2651,0.3041
-1.245,0.30807
-1.2249,0.31211
-1.2048,0.31622
-1.1847,0.32041
-1.1647,0.32468
-1.1446,0.32903
-1.1245,0.33346
-1.1044,0.33798
-1.0843,0.34258
-1.0643,0.34728
-1.0442,0.35207
-1.0241,0.35695
-1.004,0.36194
-0.98394,0.36702
-0.96386,0.37222
-0.94378,0.37753
-0.92369,0.38295
-0.90361,0.38849
-0.88353,0.39416
-0.86345,0.39995
-0.84337,0.40588
-0.82329,0.41195
-0.80321,0.41816
-0.78313,0.42453
-0.76305,0.43105
-0.74297,0.43774
-0.72289,0.4446
-0.70281,0.45165
-0.68273,0.45888
-0.66265,0.46631
-0.64257,0.47395
-0.62249,0.48181
-0.60241,0.4899
-0.58233,0.49823
-0.56225,0.50683
-0.54217,0.5157
-0.52209,0.52486
-0.50201,0.53432
-0.48193,0.54412
-0.46185,0.55427
-0.44177,0.5648
-0.42169,0.57573
-0.40161,0.5871
-0.38153,0.59894
-0.36145,0.61129
-0.34137,0.62421
-0.32129,0.63773
-0.3012,0.65193
-0.28112,0.66688
-0.26104,0.68266
-0.24096,0.69937
-0.22088,0.71715
-0.2008,0.73614
-0.18072,0.75654
-0.16064,0.77861
-0.14056,0.80268
-0.12048,0.82921
-0.1004,0.85886
-0.080321,0.89266
-0.060241,0.93233
-0.040161,0.98126
-0.02008,1.0482
0,1.2254
0.02008,1.0482
0.040161,0.98126
0.060241,0.93233
0.080321,0.89266
0.1004,0.85886
0.12048,0.82921
0.14056,0.80268
0.16064,0.77861
0.18072,0.75654
0.2008,0.73614
0.22088,0.71715
0.24096,0.69937
0.26104,0.68266
0.28112,0.66688
0.3012,0.65193
0.32129,0.63773
0.34137,0.62421
0.36145,0.61129
0.38153,0.59894
0.40161,0.5871
0.42169,0.57573
0.44177,0.5648
0.46185,0.55427
0.48193,0.54412
0.50201,0.53432
0.52209,0.52486
0.54217,0.5157
0.56225,0.50683
0.58233,0.49823
0.60241,0.4899
0.62249,0.48181
0.64257,0.47395
0.66265,0.46631
0.68273,0.45888
0.70281,0.45165
0.72289,0.4446
0.74297,0.43774
0.76305,0.43105
0.78313,0.42453
0.80321,0.41816
0.82329,0.41195
0.84337,0.40588
0.86345,0.39995
0.88353,0.39416
0.90361,0.38849
0.92369,0.38295
0.94378,0.37753
0.96386,0.37222
0.98394,0.36702
1.004,0.36194
1.0241,0.35695
1.0442,0.35207
1.0643,0.34728
1.0843,0.34258
1.1044,0.33798
1.1245,0.33346
1.1446,0.32903
1.1647,0.32468
1.1847,0.32041
1.2048,0.31622
1.2249,0.31211
1.245,0.30807
1.2651,0.3041
1.2851,0.30019
1.3052,0.29636
1.3253,0.29259
1.3454,0.28888
1.3655,0.28524
1.3855,0.28166
1.4056,0.27813
1.4257,0.27467
1.4458,0.27126
1.4659,0.2679
1.4859,0.2646
1.506,0.26134
1.5261,0.25814
1.5462,0.25499
1.5663,0.25189
1.5863,0.24883
1.6064,0.24582
1.6265,0.24286
1.6466,0.23994
1.6667,0.23706
1.6867,0.23422
1.7068,0.23143
1.7269,0.22867
1.747,0.22596
1.7671,0.22328
1.7871,0.22064
1.8072,0.21804
1.8273,0.21547
1.8474,0.21294
1.8675,0.21045
1.8876,0.20798
1.9076,0.20556
1.9277,0.20316
1.9478,0.2008
1.9679,0.19846
1.988,0.19616
2.008,0.19389
2.0281,0.19165
2.0482,0.18944
2.0683,0.18725
2.0884,0.1851
2.1084,0.18297
2.1285,0.18087
2.1486,0.17879
2.1687,0.17674
2.1888,0.17472
2.2088,0.17272
2.2289,0.17075
2.249,0.1688
2.2691,0.16687
2.2892,0.16497
2.3092,0.16309
2.3293,0.16124
2.3494,0.1594
2.3695,0.15759
2.3896,0.1558
2.4096,0.15403
2.4297,0.15228
2.4498,0.15055
2.4699,0.14885
2.49,0.14716
2.51,0.14549
2.5301,0.14384
2.5502,0.14221
2.5703,0.1406
2.5904,0.139
2.6104,0.13743
2.6305,0.13587
2.6506,0.13433
2.6707,0.13281
2.6908,0.1313
2.7108,0.12981
2.7309,0.12834
2.751,0.12689
2.7711,0.12544
2.7912,0.12402
2.8112,0.12261
2.8313,0.12122
2.8514,0.11984
2.8715,0.11847
2.8916,0.11713
2.9116,0.11579
2.9317,0.11447
2.9518,0.11316
2.9719,0.11187
2.992,0.11059
3.012,0.10933
3.0321,0.10807
3.0522,0.10684
3.0723,0.10561
3.0924,0.1044
3.1124,0.10319
3.1325,0.10201
3.1526,0.10083
3.1727,0.099666
3.1928,0.098514
3.2129,0.097373
3.2329,0.096244
3.253,0.095127
3.2731,0.094021
3.2932,0.092926
3.3133,0.091842
3.3333,0.090769
3.3534,0.089707
3.3735,0.088655
3.3936,0.087614
3.4137,0.086583
3.4337,0.085562
3.4538,0.084551
3.4739,0.083551
3.494,0.08256
3.5141,0.081579
3.5341,0.080607
3.5542,0.079645
3.5743,0.078692
3.5944,0.077749
3.6145,0.076815
3.6345,0.075889
3.6546,0.074973
3.6747,0.074065
3.6948,0.073166
3.7149,0.072276
3.7349,0.071394
3.755,0.070521
3.7751,0.069656
3.7952,0.068799
3.8153,0.06795
3.8353,0.067109
3.8554,0.066277
3.8755,0.065452
3.8956,0.064634
3.9157,0.063825
3.9357,0.063023
3.9558,0.062228
3.9759,0.061441
3.996,0.060661
4.0161,0.059889
4.0361,0.059123
4.0562,0.058365
4.0763,0.057613
4.0964,0.056869
4.1165,0.056131
4.1365,0.055401
4.1566,0.054676
4.1767,0.053959
4.1968,0.053248
4.2169,0.052543
4.2369,0.051845
4.257,0.051154
4.2771,0.050468
4.2972,0.049789
4.3173,0.049116
4.3373,0.048449
4.3574,0.047788
4.3775,0.047132
4.3976,0.046483
4.4177,0.04584
4.4378,0.045202
4.4578,0.04457
4.4779,0.043944
4.498,0.043323
4.5181,0.042708
4.5382,0.042098
4.5582,0.041494
4.5783,0.040895
4.5984,0.040301
4.6185,0.039713
4.6386,0.03913
4.6586,0.038552
4.6787,0.037979
4.6988,0.037411
4.7189,0.036848
4.739,0.03629
4.759,0.035737
4.7791,0.035189
4.7992,0.034645
4.8193,0.034106
4.8394,0.033572
4.8594,0.033043
4.8795,0.032518
4.8996,0.031998
4.9197,0.031483
4.9398,0.030971
4.9598,0.030465
4.9799,0.029962
5,0.029464


==> F_a_0.667.csv <==
-5,0.037724
-4.9799,0.038263
-4.9598,0.038806
-4.9398,0.039354
-4.9197,0.039907
-4.8996,0.040464
-4.8795,0.041026
-4.8594,0.041593
-4.8394,0.042165
-4.8193,0.042741
-4.7992,0.043323
-4.7791,0.04391
-4.759,0.044501
-4.739,0.045098
-4.7189,0.0457
-4.6988,0.046306
-4.6787,0.046919
-4.6586,0.047536
-4.6386,0.048159
-4.6185,0.048787
-4.5984,0.04942
-4.5783,0.050059
-4.5582,0.050703
-4.5382,0.051353
-4.5181,0.052008
-4.498,0.05267
-4.4779,0.053336
-4.4578,0.054009
-4.4378,0.054687
-4.4177,0.055371
-4.3976,0.056062
-4.3775,0.056758
-4.3574,0.05746
-4.3373,0.058168
-4.3173,0.058882
-4.2972,0.059603
-4.2771,0.060329
-4.257,0.061063
-4.2369,0.061802
-4.2169,0.062548
-4.1968,0.0633
-4.1767,0.064059
-4.1566,0.064824
-4.1365,0.065597
-4.1165,0.066376
-4.0964,0.067161
-4.0763,0.067954
-4.0562,0.068753
-4.0361,0.06956
-4.0161,0.070374
-3.996,0.071194
-3.9759,0.072022
-3.9558,0.072857
-3.9357,0.0737
-3.9157,0.07455
-3.8956,0.075408
-3.8755,0.076273
-3.8554,0.077145
-3.8353,0.078026
-3.8153,0.078914
-3.7952,0.07981
-3.7751,0.080714
-3.755,0.081627
-3.7349,0.082547
-3.7149,0.083475
-3.6948,0.084412
-3.6747,0.085357
-3.6546,0.086311
-3.6345,0.087273
-3.6145,0.088244
-3.5944,0.089224
-3.5743,0.090212
-3.5542,0.091209
-3.5341,0.092215
-3.5141,0.093231
-3.494,0.094255
-3.4739,0.095289
-3.4538,0.096333
-3.4337,0.097385
-3.4137,0.098448
-3.3936,0.09952
-3.3735,0.1006
-3.3534,0.10169
-3.3333,0.10279
-3.3133,0.10391
-3.2932,0.10503
-3.2731,0.10616
-3.253,0.1073
-3.2329,0.10846
-3.2129,0.10962
-3.1928,0.1108
-3.1727,0.11198
-3.1526,0.11318
-3.1325,0.11439
-3.1124,0.11561
-3.0924,0.11684
-3.0723,0.11808
-3.0522,0.11933
-3.0321,0.1206
-3.012,0.12188
-2.992,0.12317
-2.9719,0.12447
-2.9518,0.12579
-2.9317,0.12711
-2.9116,0.12845
-2.8916,0.12981
-2.8715,0.13117
-2.8514,0.13255
-2.8313,0.13394
-2.8112,0.13535
-2.7912,0.13677
-2.7711,0.1382
-2.751,0.13965
-2.7309,0.14111
-2.7108,0.14259
-2.6908,0.14408
-2.6707,0.14558
-2.6506,0.1471
-2.6305,0.14863
-2.6104,0.15018
-2.5904,0.15175
-2.5703,0.15333
-2.5502,0.15493
-2.5301,0.15654
-2.51,0.15817
-2.49,0.15982
-2.4699,0.16148
-2.4498,0.16316
-2.4297,0.16485
-2.4096,0.16657
-2.3896,0.1683
-2.3695,0.17005
-2.3494,0.17181
-2.3293,0.1736
-2.3092,0.1754
-2.2892,0.17723
-2.2691,0.17907
-2.249,0.18093
-2.2289,0.18281
-2.2088,0.18471
-2.1888,0.18663
-2.1687,0.18858
-2.1486,0.19054
-2.1285,0.19252
-2.1084,0.19453
-2.0884,0.19655
-2.0683,0.1986
-2.0482,0.20067
-2.0281,0.20277
-2.008,0.20489
-1.988,0.20703
-1.9679,0.20919
-1.9478,0.21138
-1.9277,0.21359
-1.9076,0.21583
-1.8876,0.2181
-1.8675,0.22038
-1.8474,0.2227
-1.8273,0.22504
-1.8072,0.22741
-1.7871,0.22981
-1.7671,0.23223
-1.747,0.23469
-1.7269,0.23717
-1.7068,0.23968
-1.6867,0.24222
-1.6667,0.2448
-1.6466,0.2474
-1.6265,0.25004
-1.6064,0.2527
-1.5863,0.2554
-1.5663,0.25814
-1.5462,0.2609
-1.5261,0.26371
-1.506,0.26654
-1.4859,0.26942
-1.4659,0.27233
-1.4458,0.27528
-1.4257,0.27826
-1.4056,0.28129
-1.3855,0.28435
-1.3655,0.28746
-1.3454,0.2906
-1.3253,0.29379
-1.3052,0.29702
-1.2851,0.3003
-1.2651,0.30362
-1.245,0.30699
-1.2249,0.31041
-1.2048,0.31387
-1.1847,0.31738
-1.1647,0.32095
-1.1446,0.32456
-1.1245,0.32823
-1.1044,0.33195
-1.0843,0.33573
-1.0643,0.33957
-1.0442,0.34346
-1.0241,0.34742
-1.004,0.35143
-0.98394,0.35552
-0.96386,0.35966
-0.94378,0.36387
-0.92369,0.36816
-0.90361,0.37251
-0.88353,0.37693
-0.86345,0.38144
-0.84337,0.38602
-0.82329,0.39068
-0.80321,0.39542
-0.78313,0.40025
-0.76305,0.40517
-0.74297,0.41017
-0.72289,0.41528
-0.70281,0.42048
-0.68273,0.42579
-0.66265,0.4312
-0.64257,0.43672
-0.62249,0.44236
-0.60241,0.44811
-0.58233,0.454
-0.56225,0.46001
-0.54217,0.46616
-0.52209,0.47245
-0.50201,0.4789
-0.48193,0.4855
-0.46185,0.49227
-0.44177,0.49921
-0.42169,0.50634
-0.40161,0.51368
-0.38153,0.52122
-0.36145,0.52898
-0.34137,0.53699
-0.32129,0.54526
-0.3012,0.55381
-0.28112,0.56266
-0.26104,0.57184
-0.24096,0.5814
-0.22088,0.59135
-0.2008,0.60176
-0.18072,0.61267
-0.16064,0.62418
-0.14056,0.63636
-0.12048,0.64934
-0.1004,0.66331
-0.080321,0.67852
-0.060241,0.69539
-0.040161,0.71471
-0.02008,0.73831
0,0.77998
0.02008,0.73831
0.040161,0.71471
0.060241,0.69539
0.080321,0.67852
0.1004,0.66331
0.12048,0.64934
0.14056,0.63636
0.16064,0.62418
0.18072,0.61267
0.2008,0.60176
0.22088,0.59135
0.24096,0.5814
0.26104,0.57184
0.28112,0.56266
0.3012,0.55381
0.32129,0.54526
0.34137,0.53699
0.36145,0.52898
0.38153,0.52122
0.40161,0.51368
0.42169,0.50634
0.44177,0.49921
0.46185,0.49227
0.48193,0.4855
0.50201,0.4789
0.52209,0.47245
0.54217,0.46616
0.56225,0.46001
0.58233,0.454
0.60241,0.44811
0.62249,0.44236
0.64257,0.43672
0.66265,0.4312
0.68273,0.42579
0.70281,0.42048
0.72289,0.41528
0.74297,0.41017
0.76305,0.40517
0.78313,0.40025
0.80321,0.39542
0.82329,0.39068
0.84337,0.38602
0.86345,0.38144
0.88353,0.37693
0.90361,0.37251
0.92369,0.36816
0.94378,0.36387
0.96386,0.35966
0.98394,0.35552
1.004,0.35143
1.0241,0.34742
1.0442,0.34346
1.0643,0.33957
1.0843,0.33573
1.1044,0.33195
1.1245,0.32823
1.1446,0.32456
1.1647,0.32095
1.1847,0.31738
1.2048,0.31387
1.2249,0.31041
1.245,0.30699
1.2651,0.30362
1.2851,0.3003
1.3052,0.29702
1.3253,0.29379
1.3454,0.2906
1.3655,0.28746
1.3855,0.28435
1.4056,0.28129
1.4257,0.27826
1.4458,0.27528
1.4659,0.27233
1.4859,0.26942
1.506,0.26654
1.5261,0.26371
1.5462,0.2609
1.5663,0.25814
1.5863,0.2554
1.6064,0.2527
1.6265,0.25004
1.6466,0.2474
1.6667,0.2448
1.6867,0.24222
1.7068,0.23968
1.7269,0.23717
1.747,0.23469
1.7671,0.23223
1.7871,0.22981
1.8072,0.22741
1.8273,0.22504
1.8474,0.2227
1.8675,0.22038
1.8876,0.2181
1.9076,0.21583
1.9277,0.21359
1.9478,0.21138
1.9679,0.20919
1.988,0.20703
2.008,0.20489
2.0281,0.20277
2.0482,0.20067
2.0683,0.1986
2.0884,0.19655
2.1084,0.19453
2.1285,0.19252
2.1486,0.19054
2.1687,0.18858
2.1888,0.18663
2.2088,0.18471
2.2289,0.18281
2.249,0.18093
2.2691,0.17907
2.2892,0.17723
2.3092,0.1754
2.3293,0.1736
2.3494,0.17181
2.3695,0.17005
2.3896,0.1683
2.4096,0.16657
2.4297,0.16485
2.4498,0.16316
2.4699,0.16148
2.49,0.15982
2.51,0.15817
2.5301,0.15654
2.5502,0.15493
2.5703,0.15333
2.5904,0.15175
2.6104,0.15018
2.6305,0.14863
2.6506,0.1471
2.6707,0.14558
2.6908,0.14408
2.7108,0.14259
2.7309,0.14111
2.751,0.13965
2.7711,0.1382
2.7912,0.13677
2.8112,0.13535
2.8313,0.13394
2.8514,0.13255
2.8715,0.13117
2.8916,0.12981
2.9116,0.12845
2.9317,0.12711
2.9518,0.12579
2.9719,0.12447
2.992,0.12317
3.012,0.12188
3.0321,0.1206
3.0522,0.11933
3.0723,0.11808
3.0924,0.11684
3.1124,0.11561
3.1325,0.11439
3.1526,0.11318
3.1727,0.11198
3.1928,0.1108
3.2129,0.10962
3.2329,0.10846
3.253,0.1073
3.2731,0.10616
3.2932,0.10503
3.3133,0.10391
3.3333,0.10279
3.3534,0.10169
3.3735,0.1006
3.3936,0.09952
3.4137,0.098448
3.4337,0.097385
3.4538,0.096333
3.4739,0.095289
3.494,0.094255
3.5141,0.093231
3.5341,0.092215
3.5542,0.091209
3.5743,0.090212
3.5944,0.089224
3.6145,0.088244
3.6345,0.087273
3.6546,0.086311
3.6747,0.085357
3.6948,0.084412
3.7149,0.083475
3.7349,0.082547
3.755,0.081627
3.7751,0.080714
3.7952,0.07981
3.8153,0.078914
3.8353,0.078026
3.8554,0.077145
3.8755,0.076273
3.8956,0.075408
3.9157,0.07455
3.9357,0.0737
3.9558,0.072857
3.9759,0.072022
3.996,0.071194
4.0161,0.070374
4.0361,0.06956
4.0562,0.068753
4.0763,0.067954
4.0964,0.067161
4.1165,0.066376
4.1365,0.065597
4.1566,0.064824
4.1767,0.064059
4.1968,0.0633
4.2169,0.062548
4.2369,0.061802
4.257,0.061063
4.2771,0.060329
4.2972,0.059603
4.3173,0.058882
4.3373,0.058168
4.3574,0.05746
4.3775,0.056758
4.3976,0.056062
4.4177,0.055371
4.4378,0.054687
4.4578,0.054009
4.4779,0.053336
4.498,0.05267
4.5181,0.052008
4.5382,0.051353
4.5582,0.050703
4.5783,0.050059
4.5984,0.04942
4.6185,0.048787
4.6386,0.048159
4.6586,0.047536
4.6787,0.046919
4.6988,0.046306
4.7189,0.0457
4.739,0.045098
4.759,0.044501
4.7791,0.04391
4.7992,0.043323
4.8193,0.042741
4.8394,0.042165
4.8594,0.041593
4.8795,0.041026
4.8996,0.040464
4.9197,0.039907
4.9398,0.039354
4.9598,0.038806
4.9799,0.038263
5,0.037724


==> F_a_1.000.csv <==
-5,0.024792
-4.9799,0.025291
-4.9598,0.025796
-4.9398,0.026307
-4.9197,0.026823
-4.8996,0.027344
-4.8795,0.027871
-4.8594,0.028404
-4.8394,0.028942
-4.8193,0.029486
-4.7992,0.030036
-4.7791,0.030592
-4.759,0.031153
-4.739,0.031721
-4.7189,0.032294
-4.6988,0.032874
-4.6787,0.033459
-4.6586,0.034051
-4.6386,0.034649
-4.6185,0.035253
-4.5984,0.035863
-4.5783,0.03648
-4.5582,0.037103
-4.5382,0.037733
-4.5181,0.038368
-4.498,0.039011
-4.4779,0.03966
-4.4578,0.040316
-4.4378,0.040978
-4.4177,0.041647
-4.3976,0.042323
-4.3775,0.043006
-4.3574,0.043696
-4.3373,0.044392
-4.3173,0.045096
-4.2972,0.045807
-4.2771,0.046525
-4.257,0.04725
-4.2369,0.047982
-4.2169,0.048722
-4.1968,0.049469
-4.1767,0.050223
-4.1566,0.050985
-4.1365,0.051755
-4.1165,0.052532
-4.0964,0.053317
-4.0763,0.054109
-4.0562,0.054909
-4.0361,0.055717
-4.0161,0.056533
-3.996,0.057357
-3.9759,0.058189
-3.9558,0.05903
-3.9357,0.059878
-3.9157,0.060734
-3.8956,0.061599
-3.8755,0.062472
-3.8554,0.063354
-3.8353,0.064244
-3.8153,0.065142
-3.7952,0.066049
-3.7751,0.066965
-3.755,0.06789
-3.7349,0.068823
-3.7149,0.069766
-3.6948,0.070717
-3.6747,0.071677
-3.6546,0.072647
-3.6345,0.073625
-3.6145,0.074613
-3.5944,0.07561
-3.5743,0.076617
-3.5542,0.077633
-3.5341,0.078658
-3.5141,0.079693
-3.494,0.080738
-3.4739,0.081793
-3.4538,0.082857
-3.4337,0.083931
-3.4137,0.085015
-3.3936,0.08611
-3.3735,0.087214
-3.3534,0.088329
-3.3333,0.089453
-3.3133,0.090589
-3.2932,0.091734
-3.2731,0.09289
-3.253,0.094057
-3.2329,0.095235
-3.2129,0.096423
-3.1928,0.097622
-3.1727,0.098832
-3.1526,0.10005
-3.1325,0.10128
-3.1124,0.10253
-3.0924,0.10378
-3.0723,0.10505
-3.0522,0.10633
-3.0321,0.10761
-3.012,0.10891
-2.992,0.11023
-2.9719,0.11155
-2.9518,0.11289
-2.9317,0.11423
-2.9116,0.11559
-2.8916,0.11697
-2.8715,0.11835
-2.8514,0.11975
-2.8313,0.12115
-2.8112,0.12258
-2.7912,0.12401
-2.7711,0.12546
-2.751,0.12692
-2.7309,0.12839
-2.7108,0.12987
-2.6908,0.13137
-2.6707,0.13288
-2.6506,0.13441
-2.6305,0.13595
-2.6104,0.1375
-2.5904,0.13906
-2.5703,0.14064
-2.5502,0.14223
-2.5301,0.14384
-2.51,0.14546
-2.49,0.14709
-2.4699,0.14874
-2.4498,0.1504
-2.4297,0.15208
-2.4096,0.15377
-2.3896,0.15548
-2.3695,0.1572
-2.3494,0.15894
-2.3293,0.16069
-2.3092,0.16245
-2.2892,0.16423
-2.2691,0.16603
-2.249,0.16784
-2.2289,0.16967
-2.2088,0.17151
-2.1888,0.17337
-2.1687,0.17524
-2.1486,0.17713
-2.1285,0.17903
-2.1084,0.18096
-2.0884,0.18289
-2.0683,0.18485
-2.0482,0.18682
-2.0281,0.18881
-2.008,0.19081
-1.988,0.19283
-1.9679,0.19487
-1.9478,0.19692
-1.9277,0.199
-1.9076,0.20109
-1.8876,0.20319
-1.8675,0.20532
-1.8474,0.20746
-1.8273,0.20962
-1.8072,0.2118
-1.7871,0.21399
-1.7671,0.21621
-1.747,0.21844
-1.7269,0.22069
-1.7068,0.22296
-1.6867,0.22525
-1.6667,0.22756
-1.6466,0.22989
-1.6265,0.23223
-1.6064,0.2346
-1.5863,0.23698
-1.5663,0.23938
-1.5462,0.24181
-1.5261,0.24425
-1.506,0.24671
-1.4859,0.2492
-1.4659,0.2517
-1.4458,0.25423
-1.4257,0.25677
-1.4056,0.25934
-1.3855,0.26192
-1.3655,0.26453
-1.3454,0.26716
-1.3253,0.26981
-1.3052,0.27248
-1.2851,0.27517
-1.2651,0.27789
-1.245,0.28062
-1.2249,0.28338
-1.2048,0.28616
-1.1847,0.28896
-1.1647,0.29179
-1.1446,0.29464
-1.1245,0.29751
-1.1044,0.3004
-1.0843,0.30332
-1.0643,0.30626
-1.0442,0.30922
-1.0241,0.31221
-1.004,0.31522
-0.98394,0.31825
-0.96386,0.32131
-0.94378,0.32439
-0.92369,0.3275
-0.90361,0.33063
-0.88353,0.33379
-0.86345,0.33697
-0.84337,0.34018
-0.82329,0.34341
-0.80321,0.34667
-0.78313,0.34995
-0.76305,0.35326
-0.74297,0.3566
-0.72289,0.35996
-0.70281,0.36335
-0.68273,0.36676
-0.66265,0.3702
-0.64257,0.37367
-0.62249,0.37717
-0.60241,0.38069
-0.58233,0.38424
-0.56225,0.38782
-0.54217,0.39142
-0.52209,0.39505
-0.50201,0.39871
-0.48193,0.4024
-0.46185,0.40612
-0.44177,0.40987
-0.42169,0.41365
-0.40161,0.41745
-0.38153,0.42129
-0.36145,0.42515
-0.34137,0.42904
-0.32129,0.43297
-0.3012,0.43692
-0.28112,0.44091
-0.26104,0.44492
-0.24096,0.44897
-0.22088,0.45305
-0.2008,0.45715
-0.18072,0.46129
-0.16064,0.46546
-0.14056,0.46967
-0.12048,0.4739
-0.1004,0.47817
-0.080321,0.48247
-0.060241,0.4868
-0.040161,0.49117
-0.02008,0.49557
0,0.5
0.02008,0.49557
0.040161,0.49117
0.060241,0.4868
0.080321,0.48247
0.1004,0.47817
0.12048,0.4739
0.14056,0.46967
0.16064,0.46546
0.18072,0.46129
0.2008,0.45715
0.22088,0.45305
0.24096,0.44897
0.26104,0.44492
0.28112,0.44091
0.3012,0.43692
0.32129,0.43297
0.34137,0.42904
0.36145,0.42515
0.38153,0.42129
0.40161,0.41745
0.42169,0.41365
0.44177,0.40987
0.46185,0.40612
0.48193,0.4024
0.50201,0.39871
0.52209,0.39505
0.54217,0.39142
0.56225,0.38782
0.58233,0.38424
0.60241,0.38069
0.62249,0.37717
0.64257,0.37367
0.66265,0.3702
0.68273,0.36676
0.70281,0.36335
0.72289,0.35996
0.74297,0.3566
0.76305,0.35326
0.78313,0.34995
0.80321,0.34667
0.82329,0.34341
0.84337,0.34018
0.86345,0.33697
0.88353,0.33379
0.90361,0.33063
0.92369,0.3275
0.94378,0.32439
0.96386,0.32131
0.98394,0.31825
1.004,0.31522
1.0241,0.31221
1.0442,0.30922
1.0643,0.30626
1.0843,0.30332
1.1044,0.3004
1.1245,0.29751
1.1446,0.29464
1.1647,0.29179
1.1847,0.28896
1.2048,0.28616
1.2249,0.28338
1.245,0.28062
1.2651,0.27789
1.2851,0.27517
1.3052,0.27248
1.3253,0.26981
1.3454,0.26716
1.3655,0.26453
1.3855,0.26192
1.4056,0.25934
1.4257,0.25677
1.4458,0.25423
1.4659,0.2517
1.4859,0.2492
1.506,0.24671
1.5261,0.24425
1.5462,0.24181
1.5663,0.23938
1.5863,0.23698
1.6064,0.2346
1.6265,0.23223
1.6466,0.22989
1.6667,0.22756
1.6867,0.22525
1.7068,0.22296
1.7269,0.22069
1.747,0.21844
1.7671,0.21621
1.7871,0.21399
1.8072,0.2118
1.8273,0.20962
1.8474,0.20746
1.8675,0.20532
1.8876,0.20319
1.9076,0.20109
1.9277,0.199
1.9478,0.19692
1.9679,0.19487
1.988,0.19283
2.008,0.19081
2.0281,0.18881
2.0482,0.18682
2.0683,0.18485
2.0884,0.18289
2.1084,0.18096
2.1285,0.17903
2.1486,0.17713
2.1687,0.17524
2.1888,0.17337
2.2088,0.17151
2.2289,0.16967
2.249,0.16784
2.2691,0.16603
2.2892,0.16423
2.3092,0.16245
2.3293,0.16069
2.3494,0.15894
2.3695,0.1572
2.3896,0.15548
2.4096,0.15377
2.4297,0.15208
2.4498,0.1504
2.4699,0.14874
2.49,0.14709
2.51,0.14546
2.5301,0.14384
2.5502,0.14223
2.5703,0.14064
2.5904,0.13906
2.6104,0.1375
2.6305,0.13595
2.6506,0.13441
2.6707,0.13288
2.6908,0.13137
2.7108,0.12987
2.7309,0.12839
2.751,0.12692
2.7711,0.12546
2.7912,0.12401
2.8112,0.12258
2.8313,0.12115
2.8514,0.11975
2.8715,0.11835
2.8916,0.11697
2.9116,0.11559
2.9317,0.11423
2.9518,0.11289
2.9719,0.11155
2.992,0.11023
3.012,0.10891
3.0321,0.10761
3.0522,0.10633
3.0723,0.10505
3.0924,0.10378
3.1124,0.10253
3.1325,0.10128
3.1526,0.10005
3.1727,0.098832
3.1928,0.097622
3.2129,0.096423
3.2329,0.095235
3.253,0.094057
3.2731,0.09289
3.2932,0.091734
3.3133,0.090589
3.3333,0.089453
3.3534,0.088329
3.3735,0.087214
3.3936,0.08611
3.4137,0.085015
3.4337,0.083931
3.4538,0.082857
3.4739,0.081793
3.494,0.080738
3.5141,0.079693
3.5341,0.078658
3.5542,0.077633
3.5743,0.076617
3.5944,0.07561
3.6145,0.074613
3.6345,0.073625
3.6546,0.072647
3.6747,0.071677
3.6948,0.070717
3.7149,0.069766
3.7349,0.068823
3.755,0.06789
3.7751,0.066965
3.7952,0.066049
3.8153,0.065142
3.8353,0.064244
3.8554,0.063354
3.8755,0.062472
3.8956,0.061599
3.9157,0.060734
3.9357,0.059878
3.9558,0.05903
3.9759,0.058189
3.996,0.057357
4.0161,0.056533
4.0361,0.055717
4.0562,0.054909
4.0763,0.054109
4.0964,0.053317
4.1165,0.052532
4.1365,0.051755
4.1566,0.050985
4.1767,0.050223
4.1968,0.049469
4.2169,0.048722
4.2369,0.047982
4.257,0.04725
4.2771,0.046525
4.2972,0.045807
4.3173,0.045096
4.3373,0.044392
4.3574,0.043696
4.3775,0.043006
4.3976,0.042323
4.4177,0.041647
4.4378,0.040978
4.4578,0.040316
4.4779,0.03966
4.498,0.039011
4.5181,0.038368
4.5382,0.037733
4.5582,0.037103
4.5783,0.03648
4.5984,0.035863
4.6185,0.035253
4.6386,0.034649
4.6586,0.034051
4.6787,0.033459
4.6988,0.032874
4.7189,0.032294
4.739,0.031721
4.759,0.031153
4.7791,0.030592
4.7992,0.030036
4.8193,0.029486
4.8394,0.028942
4.8594,0.028404
4.8795,0.027871
4.8996,0.027344
4.9197,0.026823
4.9398,0.026307
4.9598,0.025796
4.9799,0.025291
5,0.024792


==> F_a_2.000.csv <==
-5,0.00068251
-4.9799,0.00071758
-4.9598,0.00075429
-4.9398,0.00079272
-4.9197,0.00083294
-4.8996,0.00087503
-4.8795,0.00091905
-4.8594,0.0009651
-4.8394,0.0010133
-4.8193,0.0010636
-4.7992,0.0011162
-4.7791,0.0011712
-4.759,0.0012286
-4.739,0.0012886
-4.7189,0.0013513
-4.6988,0.0014167
-4.6787,0.001485
-4.6586,0.0015563
-4.6386,0.0016306
-4.6185,0.0017082
-4.5984,0.0017891
-4.5783,0.0018734
-4.5582,0.0019614
-4.5382,0.002053
-4.5181,0.0021485
-4.498,0.002248
-4.4779,0.0023516
-4.4578,0.0024595
-4.4378,0.0025718
-4.4177,0.0026887
-4.3976,0.0028104
-4.3775,0.002937
-4.3574,0.0030686
-4.3373,0.0032055
-4.3173,0.0033479
-4.2972,0.0034958
-4.2771,0.0036496
-4.257,0.0038094
-4.2369,0.0039753
-4.2169,0.0041476
-4.1968,0.0043266
-4.1767,0.0045123
-4.1566,0.0047051
-4.1365,0.0049051
-4.1165,0.0051126
-4.0964,0.0053278
-4.0763,0.0055509
-4.0562,0.0057823
-4.0361,0.006022
-4.0161,0.0062704
-3.996,0.0065278
-3.9759,0.0067943
-3.9558,0.0070703
-3.9357,0.007356
-3.9157,0.0076517
-3.8956,0.0079577
-3.8755,0.0082743
-3.8554,0.0086018
-3.8353,0.0089404
-3.8153,0.0092904
-3.7952,0.0096522
-3.7751,0.010026
-3.755,0.010412
-3.7349,0.010811
-3.7149,0.011223
-3.6948,0.011649
-3.6747,0.012088
-3.6546,0.012541
-3.6345,0.013008
-3.6145,0.01349
-3.5944,0.013987
-3.5743,0.0145
-3.5542,0.015028
-3.5341,0.015572
-3.5141,0.016133
-3.494,0.016711
-3.4739,0.017306
-3.4538,0.017918
-3.4337,0.018549
-3.4137,0.019197
-3.3936,0.019865
-3.3735,0.020551
-3.3534,0.021257
-3.3333,0.021983
-3.3133,0.022729
-3.2932,0.023495
-3.2731,0.024282
-3.253,0.025091
-3.2329,0.025921
-3.2129,0.026774
-3.1928,0.027649
-3.1727,0.028547
-3.1526,0.029468
-3.1325,0.030412
-3.1124,0.031381
-3.0924,0.032374
-3.0723,0.033391
-3.0522,0.034434
-3.0321,0.035502
-3.012,0.036596
-2.992,0.037715
-2.9719,0.038862
-2.9518,0.040035
-2.9317,0.041235
-2.9116,0.042462
-2.8916,0.043717
-2.8715,0.045001
-2.8514,0.046312
-2.8313,0.047652
-2.8112,0.049022
-2.7912,0.05042
-2.7711,0.051848
-2.751,0.053305
-2.7309,0.054792
-2.7108,0.05631
-2.6908,0.057857
-2.6707,0.059436
-2.6506,0.061045
-2.6305,0.062685
-2.6104,0.064356
-2.5904,0.066059
-2.5703,0.067792
-2.5502,0.069557
-2.5301,0.071354
-2.51,0.073183
-2.49,0.075043
-2.4699,0.076935
-2.4498,0.078859
-2.4297,0.080814
-2.4096,0.082801
-2.3896,0.084821
-2.3695,0.086871
-2.3494,0.088954
-2.3293,0.091068
-2.3092,0.093213
-2.2892,0.09539
-2.2691,0.097598
-2.249,0.099837
-2.2289,0.10211
-2.2088,0.10441
-2.1888,0.10674
-2.1687,0.1091
-2.1486,0.11149
-2.1285,0.11391
-2.1084,0.11636
-2.0884,0.11883
-2.0683,0.12134
-2.0482,0.12387
-2.0281,0.12643
-2.008,0.12902
-1.988,0.13164
-1.9679,0.13428
-1.9478,0.13694
-1.9277,0.13963
-1.9076,0.14235
-1.8876,0.14509
-1.8675,0.14785
-1.8474,0.15063
-1.8273,0.15343
-1.8072,0.15626
-1.7871,0.1591
-1.7671,0.16197
-1.747,0.16485
-1.7269,0.16775
-1.7068,0.17067
-1.6867,0.1736
-1.6667,0.17655
-1.6466,0.17951
-1.6265,0.18248
-1.6064,0.18547
-1.5863,0.18846
-1.5663,0.19147
-1.5462,0.19449
-1.5261,0.19751
-1.506,0.20054
-1.4859,0.20357
-1.4659,0.20661
-1.4458,0.20965
-1.4257,0.2127
-1.4056,0.21574
-1.3855,0.21879
-1.3655,0.22183
-1.3454,0.22487
-1.3253,0.2279
-1.3052,0.23093
-1.2851,0.23396
-1.2651,0.23697
-1.245,0.23998
-1.2249,0.24297
-1.2048,0.24595
-1.1847,0.24892
-1.1647,0.25187
-1.1446,0.25481
-1.1245,0.25773
-1.1044,0.26063
-1.0843,0.26351
-1.0643,0.26637
-1.0442,0.2692
-1.0241,0.27201
-1.004,0.27479
-0.98394,0.27755
-0.96386,0.28028
-0.94378,0.28297
-0.92369,0.28564
-0.90361,0.28827
-0.88353,0.29087
-0.86345,0.29343
-0.84337,0.29596
-0.82329,0.29844
-0.80321,0.30089
-0.78313,0.3033
-0.76305,0.30566
-0.74297,0.30798
-0.72289,0.31025
-0.70281,0.31248
-0.68273,0.31466
-0.66265,0.3168
-0.64257,0.31888
-0.62249,0.32091
-0.60241,0.32289
-0.58233,0.32482
-0.56225,0.32669
-0.54217,0.3285
-0.52209,0.33026
-0.50201,0.33197
-0.48193,0.33361
-0.46185,0.33519
-0.44177,0.33672
-0.42169,0.33818
-0.40161,0.33958
-0.38153,0.34092
-0.36145,0.34219
-0.34137,0.3434
-0.32129,0.34455
-0.3012,0.34562
-0.28112,0.34664
-0.26104,0.34758
-0.24096,0.34846
-0.22088,0.34927
-0.2008,0.35001
-0.18072,0.35068
-0.16064,0.35128
-0.14056,0.35181
-0.12048,0.35227
-0.1004,0.35266
-0.080321,0.35298
-0.060241,0.35323
-0.040161,0.35341
-0.02008,0.35352
0,0.35355
0.02008,0.35352
0.040161,0.35341
0.060241,0.35323
0.080321,0.35298
0.1004,0.35266
0.12048,0.35227
0.14056,0.35181
0.16064,0.35128
0.18072,0.35068
0.2008,0.35001
0.22088,0.34927
0.24096,0.34846
0.26104,0.34758
0.28112,0.34664
0.3012,0.34562
0.32129,0.34455
0.34137,0.3434
0.36145,0.34219
0.38153,0.34092
0.40161,0.33958
0.42169,0.33818
0.44177,0.33672
0.46185,0.33519
0.48193,0.33361
0.50201,0.33197
0.52209,0.33026
0.54217,0.3285
0.56225,0.32669
0.58233,0.32482
0.60241,0.32289
0.62249,0.32091
0.64257,0.31888
0.66265,0.3168
0.68273,0.31466
0.70281,0.31248
0.72289,0.31025
0.74297,0.30798
0.76305,0.30566
0.78313,0.3033
0.80321,0.30089
0.82329,0.29844
0.84337,0.29596
0.86345,0.29343
0.88353,0.29087
0.90361,0.28827
0.92369,0.28564
0.94378,0.28297
0.96386,0.28028
0.98394,0.27755
1.004,0.27479
1.0241,0.27201
1.0442,0.2692
1.0643,0.26637
1.0843,0.26351
1.1044,0.26063
1.1245,0.25773
1.1446,0.25481
1.1647,0.25187
1.1847,0.24892
1.2048,0.24595
1.2249,0.24297
1.245,0.23998
1.2651,0.23697
1.2851,0.23396
1.3052,0.23093
1.3253,0.2279
1.3454,0.22487
1.3655,0.22183
1.3855,0.21879
1.4056,0.21574
1.4257,0.2127
1.4458,0.20965
1.4659,0.20661
1.4859,0.20357
1.506,0.20054
1.5261,0.19751
1.5462,0.19449
1.5663,0.19147
1.5863,0.18846
1.6064,0.18547
1.6265,0.18248
1.6466,0.17951
1.6667,0.17655
1.6867,0.1736
1.7068,0.17067
1.7269,0.16775
1.747,0.16485
1.7671,0.16197
1.7871,0.1591
1.8072,0.15626
1.8273,0.15343
1.8474,0.15063
1.8675,0.14785
1.8876,0.14509
1.9076,0.14235
1.9277,0.13963
1.9478,0.13694
1.9679,0.13428
1.988,0.13164
2.008,0.12902
2.0281,0.12643
2.0482,0.12387
2.0683,0.12134
2.0884,0.11883
2.1084,0.11636
2.1285,0.11391
2.1486,0.11149
2.1687,0.1091
2.1888,0.10674
2.2088,0.10441
2.2289,0.10211
2.249,0.099837
2.2691,0.097598
2.2892,0.09539
2.3092,0.093213
2.3293,0.091068
2.3494,0.088954
2.3695,0.086871
2.3896,0.084821
2.4096,0.082801
2.4297,0.080814
2.4498,0.078859
2.4699,0.076935
2.49,0.075043
2.51,0.073183
2.5301,0.071354
2.5502,0.069557
2.5703,0.067792
2.5904,0.066059
2.6104,0.064356
2.6305,0.062685
2.6506,0.061045
2.6707,0.059436
2.6908,0.057857
2.7108,0.05631
2.7309,0.054792
2.751,0.053305
2.7711,0.051848
2.7912,0.05042
2.8112,0.049022
2.8313,0.047652
2.8514,0.046312
2.8715,0.045001
2.8916,0.043717
2.9116,0.042462
2.9317,0.041235
2.9518,0.040035
2.9719,0.038862
2.992,0.037715
3.012,0.036596
3.0321,0.035502
3.0522,0.034434
3.0723,0.033391
3.0924,0.032374
3.1124,0.031381
3.1325,0.030412
3.1526,0.029468
3.1727,0.028547
3.1928,0.027649
3.2129,0.026774
3.2329,0.025921
3.253,0.025091
3.2731,0.024282
3.2932,0.023495
3.3133,0.022729
3.3333,0.021983
3.3534,0.021257
3.3735,0.020551
3.3936,0.019865
3.4137,0.019197
3.4337,0.018549
3.4538,0.017918
3.4739,0.017306
3.494,0.016711
3.5141,0.016133
3.5341,0.015572
3.5542,0.015028
3.5743,0.0145
3.5944,0.013987
3.6145,0.01349
3.6345,0.013008
3.6546,0.012541
3.6747,0.012088
3.6948,0.011649
3.7149,0.011223
3.7349,0.010811
3.755,0.010412
3.7751,0.010026
3.7952,0.0096522
3.8153,0.0092904
3.8353,0.0089404
3.8554,0.0086018
3.8755,0.0082743
3.8956,0.0079577
3.9157,0.0076517
3.9357,0.007356
3.9558,0.0070703
3.9759,0.0067943
3.996,0.0065278
4.0161,0.0062704
4.0361,0.006022
4.0562,0.0057823
4.0763,0.0055509
4.0964,0.0053278
4.1165,0.0051126
4.1365,0.0049051
4.1566,0.0047051
4.1767,0.0045123
4.1968,0.0043266
4.2169,0.0041476
4.2369,0.0039753
4.257,0.0038094
4.2771,0.0036496
4.2972,0.0034958
4.3173,0.0033479
4.3373,0.0032055
4.3574,0.0030686
4.3775,0.002937
4.3976,0.0028104
4.4177,0.0026887
4.4378,0.0025718
4.4578,0.0024595
4.4779,0.0023516
4.498,0.002248
4.5181,0.0021485
4.5382,0.002053
4.5582,0.0019614
4.5783,0.0018734
4.5984,0.0017891
4.6185,0.0017082
4.6386,0.0016306
4.6586,0.0015563
4.6787,0.001485
4.6988,0.0014167
4.7189,0.0013513
4.739,0.0012886
4.759,0.0012286
4.7791,0.0011712
4.7992,0.0011162
4.8193,0.0010636
4.8394,0.0010133
4.8594,0.0009651
4.8795,0.00091905
4.8996,0.00087503
4.9197,0.00083294
4.9398,0.00079272
4.9598,0.00075429
4.9799,0.00071758
5,0.00068251

